Direct photon elliptic flow in Pb-Pb collisions at $\sqrt{s_{\rm NN}}$ = 2.76 TeV

The elliptic flow of inclusive and direct photons was measured at mid-rapidity in two centrality classes 0-20% and 20-40% in Pb-Pb collisions at $\sqrt{s_{\rm NN}}$ = 2.76 TeV by ALICE. Photons were detected with the highly segmented electromagnetic calorimeter PHOS and via conversions in the detector material with the $e^{+}e^{-}$ pairs reconstructed in the central tracking system. The results of the two methods were combined and the direct photon elliptic flow was extracted in the transverse momentum range $0.9 < p_{\rm T} < 6.2$ GeV/$c$. A comparison to RHIC data shows a similar magnitude of the measured direct-photon elliptic flow. Hydrodynamic and transport model calculations are systematically lower than the data, but are found to be compatible.

==> PaperOverview.txt <==
Overview paper

1. Introduction

par1	QCD
par2	Direct photons
par3	previous measurements
par4	in this paper/letter we show


2. Detector setup

par1	short intro to say we measured with pcm and phos
par2	ITS+TPC
par3	PHOS
par4	V0A and V0C detectors


3. Data analysis

par1	dataset and event selection
par2	flow method
par3	direct photon flow formula and such
par4	pcm photon reconstruction
par5	phos photon reconstruction
par6	decay photon flow
par7	inclusive photon flow comparison pcm and phos


4. Results

par1 	combining v2 pcm and phos
par2 	v2 incl with theory
par3	method of combining (bayesian)
par4	comparison to measurements
par5	comparison to theory
par6	discussions


5. Conclusions

par1	Summary

